Study of Graph-Based Search for Energy-Efficient Clustering in Cell-Free Massive MIMO Networks

This paper investigates energy-efficient clustering in user-centric cell-free massive MIMO networks, addressing the access point clustering and power allocation problems via a mixed-integer fractional program. We propose a framework for energy-efficient clustering and power allocation with a graph-based structured search and describe its optimum solution via an exhaustive search. We also develop the Graph-Based Steepest Ascent (GBSA) algorithm, which combines a graph-based structured search along with continuous power allocation via fractional programming. The proposed GBSA algorithm achieves linear per-iteration complexity while reaching energy efficiency close to the global optimum, outperforming competing techniques and offering a scalable solution for future networks.

==> data/clustersize.csv <==
MCS,ExSearch,GBSA,JO
1,1.0,1.0,1.0
2,1.8,1.8,1.7
3,2.6,2.5,2.4
4,2.9,2.8,2.7
5,3.0,2.9,2.8
6,3.1,3.0,2.9


==> data/compptime.csv <==
MCS,arg_max_EE,arg_max_SRk,arg_max_CN
1,2.0,1.8,1.4
2,3.12,3.08,3.02
3,4.8,4.4,4.38
4,7.0,6.92,6.89
5,10.0,9.98,9.89
6,12.7,12.3,12.0

==> data/compranee.csv <==
MCS,arg_max_EE,arg_max_SRk,arg_max_CN
1,1.00,1.00,1.00
2,1.00,0.995,0.991
3,1.00,0.989,0.985
4,1.00,0.981,0.977
5,1.00,0.978,0.973
6,1.00,0.972,0.969

==> data/proctime.csv <==
MCS,ExSearch,GBSA,JO
1,200,2.0,5.4
2,440,3.12,8.3
3,970,4.8,12.4
4,2050,7.0,18.0
5,4320,10.0,25.9
6,7102,12.7,39.3

==> data/ranee.csv <==
MCS,ExSearch,GBSA,JO
1,1.00,0.965,0.948
2,1.00,0.972,0.954
3,1.00,0.978,0.957
4,1.00,0.982,0.959
5,1.00,0.985,0.961
6,1.00,0.984,0.958
